The ALPINE-ALMA [CII] Survey: Kinematic Diversity & Rotation in Massive Star Forming Galaxies at z~4.4-5.9

While the kinematics of galaxies up to z~3 have been characterized in detail, only a handful of galaxies at high redshift (z>4) have been examined in such a way. The Atacama Large Millimeter/submillimeter Array (ALMA) Large Program to INvestigate [CII] at Early times (ALPINE) survey observed a statistically significant sample of 118 star-forming main sequence galaxies at z=4.4-5.9 in [CII]158um emission, increasing the number of such observations by nearly 10x. A preliminary qualitative classification of these sources revealed a diversity of kinematic types (i.e., rotators, mergers, and dispersion-dominated systems). In this work, we supplement the initial classification by applying quantitative analyses to the ALPINE data: a tilted ring model (TRM) fitting code (3DBarolo), a morphological classification (Gini-M20), and a set of disk identification criteria. Of the 75 [CII]-detected ALPINE galaxies, 29 are detected at sufficient significance and spatial resolution to allow for TRM fitting and the derivation of morphological and kinematic parameters. These 29 sources constitute a high-mass subset of the ALPINE sample (M_*>10^9.5Msol). We robustly classify 14 of these sources (six rotators, five mergers, and three dispersion-dominated systems); the remaining sources showing complex behaviour. By exploring the G-M20 of z>4 rest-frame FIR and [CII] data for the first time, we find that our 1"~6kpc resolution data alone are insufficient to separate galaxy types. We compare the rotation curves and dynamical mass profiles of the six ALPINE rotators to the two previously detected z~4-6 unlensed main sequence rotators, finding high rotational velocities (~50-250km/s) and a diversity of rotation curve shapes.

==> README.txt <==
Main latex file:
ALPBB_FINAL.tex

Bibliography files:
ALPBB.bib
ALPBB_FINAL.bbl

Figures:
gm20_jun4_C_V1.png
gm20_jun4_L_V1.png
GM20_UNC_V6.png
ROT_V4.png
RC_V3JAN2021_V3.png
J0817_FIXED2bigplot.png
zbin_v0.png
SFRMS_v1.png
GM20_UNC_V5.png
MS12_UVCS0_LINE_W4_V0_RFbigplot.png
HZ9_FIXEDbigplot.png
VE9038_YF_RFbigplot.png
VC6608_GJ_RFbigplot.png
VC7875_RFbigplot.png
VC6441_RFbigplot.png
VC8326_YF_RFbigplot.png
VC9780_YF_RFbigplot.png
VC4794_YF_RFbigplot.png
VC2662_YF_RFbigplot.png
VC9223_RFbigplot.png
VC1407_RFbigplot.png
VC7582_RFbigplot.png
DC881725_YF_RFbigplot.png
DC873756_YF_RFbigplot.png
DC873321_RFbigplot.png
DC848185_GJ_RFbigplot.png
DC818760_YF_RFbigplot.png
DC773957_RFbigplot.png
DC733857_RFbigplot.png
DC683613_YF_RFbigplot.png
DC627939_RFbigplot.png
DC552206_YF_RFbigplot.png
DC519281_RFbigplot.png
DC494057_YF_RFbigplot.png
DC454608_RFbigplot.png
DC434239_RFbigplot.png
DC432340_RFbigplot.png
DC417567_YF_RFbigplot.png
DC396844_YF_RFbigplot.png
CG32_YF_RFbigplot.png
